Online Versus Offline NMT Quality: An In-depth Analysis on English-German and German-English

We conduct in this work an evaluation study comparing offline and online neural machine translation architectures. Two sequence-to-sequence models: convolutional Pervasive Attention (Elbayad et al. 2018) and attention-based Transformer (Vaswani et al. 2017) are considered. We investigate, for both architectures, the impact of online decoding constraints on the translation quality through a carefully designed human evaluation on English-German and German-English language pairs, the latter being particularly sensitive to latency constraints. The evaluation results allow us to identify the strengths and shortcomings of each model when we shift to the online setup.

==> figures/agreement/per_error_deen.dat <==
# DeEn
error kappa absolute
ac 0 0.999
ad 0.138 0.971
mt 0.382 0.916
ne 0.112 0.995
om 0.251 0.981
ol 0.099 0.980
fl 0 0.995
du 0.277 0.989
gr 0.019 0.987
ty 0.224 0.990
un 0 0.999
wo 0.267 0.984


==> figures/agreement/per_error_ende.dat <==
# EnDe
error kappa absolute
ac 0 1.00
ad 0.204 0.987
mt 0.373 0.959
ne 0.585 0.994
om 0.327 0.981
ol 0.173 0.968
fl 0 0.994
du 0.325 0.995
gr 0.350 0.964
ty 0.365 0.988
un 0 0.998
wo 0.293 0.988




==> figures/apos/apos_pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.100 1.70 10.20 0.700 1.00 1.40 0.800 0.100 1.20 1.20 0.500 1.00 1000 19.9 15.1 4.80
0.085 2.21 17.18 0.935 1.96 3.06 1.105 0.170 2.64 1.28 0.425 2.30 1176 33.3 25.4 7.91
0.000 1.81 14.27 0.726 2.18 4.35 1.209 0.726 2.78 1.21 0.000 3.51 827 32.8 23.3 9.43
0.000 5.81 17.73 0.291 1.16 1.74 0.581 0.291 2.91 1.16 0.000 2.62 344 34.3 26.7 7.56
0.000 11.11 5.56 0.000 3.70 1.85 0.000 0.000 1.85 0.00 0.000 3.70 54 27.8 22.2 5.56


==> figures/apos/apos_pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 0.400 5.40 1.000 1.20 5.40 0.800 0.000 2.00 1.00 0.000 1.20 1000 18.4 13.4 5.0
0 1.023 8.53 0.938 3.07 8.95 1.279 0.171 5.80 2.05 0.682 1.71 1173 34.2 22.5 11.7
0 1.444 7.22 0.722 2.65 9.27 0.361 0.120 6.98 1.68 1.564 1.32 831 33.3 21.3 12.0
0 0.514 9.25 1.285 2.31 10.03 1.542 0.000 5.66 1.54 2.314 2.06 389 36.5 23.4 13.1
0 6.452 14.52 0.000 4.84 17.74 0.000 3.226 9.68 1.61 12.903 0.00 62 71.0 43.5 27.4


==> figures/apos/apos_pa_online_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.1 2.10 13.10 0.500 1.70 2.00 1.000 0.200 2.00 1.000 0.60 1.60 1000 25.9 19.5 6.40
0.0 4.62 20.53 0.428 2.65 4.45 1.796 0.599 3.59 1.625 1.03 4.02 1169 45.3 32.7 12.66
0.0 5.76 22.69 0.600 2.52 3.24 1.441 1.801 2.64 1.080 0.48 3.96 833 46.2 34.8 11.40
0.0 7.18 18.97 0.513 3.59 2.82 0.513 2.821 2.05 0.256 1.28 6.15 390 46.2 33.1 13.08
0.0 4.41 4.41 0.000 0.00 1.47 0.000 1.471 0.00 1.471 0.00 4.41 68 17.6 10.3 7.35


==> figures/apos/apos_pa_online_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 1.70 5.10 1.200 1.00 5.2 0.600 0.200 4.40 1.60 0.70 1.90 1000 23.6 14.2 9.4
0 3.04 8.43 1.686 1.77 10.1 0.337 0.759 7.42 3.12 2.11 2.87 1186 41.7 25.0 16.6
0 2.67 9.22 0.667 1.89 11.6 1.222 0.778 6.89 2.11 1.89 2.44 900 41.3 26.0 15.3
0 3.02 7.34 1.080 2.81 12.7 0.864 1.512 6.05 1.73 2.59 3.67 463 43.4 27.0 16.4
0 2.20 6.59 1.099 2.20 12.1 2.198 1.099 7.69 0.00 0.00 0.00 91 35.2 24.2 11.0


==> figures/apos/apos_tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.100 2.20 10.0 0.200 2.20 1.000 1.100 0.300 0.90 0.80 0.500 1.50 1000 20.8 15.7 5.10
0.000 3.37 14.7 0.518 2.50 2.073 0.777 1.036 1.55 1.04 0.432 3.11 1158 31.1 23.1 7.94
0.489 3.06 15.9 0.733 2.08 2.934 0.856 0.856 2.20 1.34 0.122 1.83 818 32.4 25.2 7.21
0.000 2.81 17.8 0.000 3.44 0.625 0.312 0.938 2.19 1.25 0.000 4.06 320 33.4 24.7 8.75
0.000 0.00 18.8 0.000 0.00 0.000 0.000 0.000 0.00 0.00 0.000 0.00 32 18.8 18.8 0.00


==> figures/apos/apos_tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 1.50 4.50 0.500 2.40 2.50 0.500 0.600 1.90 1.10 0.40 1.00 1000 16.9 11.4 5.5
0 1.62 8.62 0.853 3.16 6.48 0.853 0.256 4.27 2.05 2.73 1.11 1172 32.0 20.7 11.3
0 1.94 6.08 1.215 3.65 7.17 0.486 0.365 4.62 1.70 4.25 1.34 823 32.8 20.0 12.8
0 4.27 5.70 1.425 1.99 12.25 0.855 3.134 4.27 0.57 5.98 1.14 351 41.6 25.6 16.0
0 3.03 7.58 0.000 7.58 7.58 0.000 3.030 6.06 0.00 4.55 4.55 66 43.9 25.8 18.2


==> figures/apos/apos_tf_online_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.000 2.60 12.6 0.300 2.20 2.30 0.80 1.10 0.800 1.400 0.500 1.10 1000 25.7 20.0 5.7
0.169 4.90 20.1 0.507 2.54 3.38 1.61 5.58 2.367 2.113 0.592 3.55 1183 47.4 31.6 15.8
0.113 5.64 20.2 0.339 3.50 2.48 1.35 5.76 0.564 2.032 0.451 2.48 886 44.9 32.3 12.6
0.446 5.36 21.2 1.562 3.79 3.57 2.23 5.58 1.116 0.893 0.000 3.79 448 49.6 35.9 13.6
0.000 7.37 10.5 0.000 2.11 1.05 0.00 9.47 0.000 1.053 0.000 2.11 95 33.7 21.1 12.6


==> figures/apos/apos_tf_online_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.000 2.70  5.50  1.100 1.50  5.10 0.600 1.20 3.20 1.60  0.60 1.30 1000 24.4  15.9  8.5
0.000 5.68  8.56  1.525 3.14  7.29 1.102 3.31 6.19 2.46  3.22 2.71 1180 45.2  26.2  19.0
0.109 5.03  11.38  0.656 2.52  7.44 0.985 3.83 4.81 2.41  3.17 3.39 914 45.7  27.1  18.6
0.000 4.51  9.22  1.569 2.16  8.43 0.784 4.12 7.06 1.37  4.90 2.75 510 46.9  25.9  21.0
0.000 4.24  7.63  0.847 5.93  11.86 1.695 5.08 5.08 0.00  5.08 3.39 118 50.8  30.5  20.3


==> figures/automatic/difficulty/deen.dat <==
bin pairs reftokens PA-offline PA-online TF-offline TF-online
[-100,1.15) 1741 21542 35.46 33.91 35.74 34.17
[1.15,1.67) 1474 21021 34.18 31.37 34.49 31.68
[1.67,2.24) 1211 21741 32.73 27.66 33.18 27.52
[2.24,3.06) 982 21243 30.90 24.45 30.75 24.81
[3.06,4.3) 758 21071 28.52 22.11 27.98 22.76
[4.3,1000) 584 21621 25.19 19.72 25.38 20.12


==> figures/automatic/difficulty/ende.dat <==
bin pairs reftokens PA-offline PA-online TF-offline TF-online
[-100,1.21) 1692 21130 32.08 31.00 32.23 31.12
[1.21,1.7) 1491 21801 29.51 27.67 30.28 27.69
[1.7,2.21) 1215 21033 27.76 23.88 28.19 23.69
[2.21,2.87) 973 20889 25.19 21.19 26.03 21.45
[2.87,4.1) 820 20771 21.38 18.11 22.40 18.38
[4.1,1000) 559 20582 19.80 17.32 20.24 16.80


==> figures/automatic/reflength/deen.dat <==
bin pairs reftokens PA-offline PA-online TF-offline TF-online
[0,13) 2504 20831 34.10 30.39 34.91 29.21
[13,19) 1511 23173 33.15 28.09 33.16 27.57
[19,25) 1056 22498 31.47 27.27 31.74 27.36
[25,32) 732 20231 30.73 26.01 30.55 26.06
[32,43) 555 20013 29.12 23.39 28.33 24.53
[43,1000) 392 21493 28.81 21.86 27.87 24.93


==> figures/automatic/reflength/ende.dat <==
bin pairs reftokens PA-offline PA-online TF-offline TF-online
[0,13) 2622 21784 27.32 23.81 27.67 23.44
[13,18) 1247 18569 26.68 23.76 27.88 23.66
[18,24) 1105 22459 26.90 22.99 27.26 23.53
[24,31) 785 20956 25.81 22.91 26.07 22.58
[31,42) 587 20590 25.21 22.77 25.64 23.40
[42,1000) 404 21848 23.60 22.26 23.17 21.49


==> figures/automatic/srclength/deen.dat <==
bin pairs reftokens PA-offline PA-online TF-offline TF-online
[0,12) 2271 19134 32.70 30.15 33.44 30.36
[12,18) 1601 23736 32.91 29.61 33.24 28.70
[18,24) 1106 22628 31.94 26.98 31.97 26.94
[24,31) 783 21068 30.42 25.37 30.19 25.71
[31,42) 585 20366 30.39 24.40 30.12 24.89
[42,1000) 404 21307 28.68 22.20 28.51 23.84


==> figures/automatic/srclength/ende.dat <==
bin pairs reftokens PA-offline PA-online TF-offline TF-online
[0,13) 2505 21429 29.71 27.20 30.24 26.73
[13,19) 1511 22970 26.93 23.73 27.41 23.79
[19,24) 916 18623 26.49 22.92 27.03 22.74
[24,30) 711 18396 25.87 22.66 26.96 22.93
[30,42) 686 22928 24.11 21.40 24.65 21.56
[42,1000) 421 21860 23.73 21.35 24.16 21.02


==> figures/confidence/confidence_pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.1801802 9.009009      40.540541       2.5225225 4.6846847       5.4054054 1.0810811   1.2612613 3.6036036  1.6216216      1.0810811   4.324324       555 75.31532      62.342342     12.972973
0.0000000 2.454992      16.039280       0.9819967 1.9639935       4.4189853 0.9819967   0.3273322 4.0916530  2.2913257      0.3273322   1.963993       611 35.84288      25.859247      9.983633
0.1245330 0.871731      10.709838       0.3735990 1.2453300       2.4906600 1.3698630   0.1245330 2.3661270  1.1207970      0.0000000   1.992528       803 22.78954      15.815691      6.973848
0.0000000 0.390117       6.241873       0.1300390 0.5201560       1.6905072 1.0403121   0.0000000 0.7802341  0.5201560      0.2600780   1.820546       769 13.39402       8.972692      4.421326
0.0000000 1.357466       4.374057       0.1508296 0.7541478       0.4524887 0.3016591   0.0000000 1.0558069  0.7541478      0.0000000   1.659125       663 10.85973       7.088989      3.770739


==> figures/confidence/confidence_pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 3.054662      23.633441       2.4115756 6.5916399       19.935691 2.0900322   0.1607717 11.8971061  2.7331190      1.6077170  3.2154341       622 77.331190      55.627010     21.704180
0 0.937500       8.750000       1.7187500 3.4375000        9.531250 1.5625000   0.1562500  6.7187500  2.1875000      1.5625000  2.3437500       640 38.906250      24.375000     14.531250
0 1.211306       4.710633       0.6729475 1.4804845        7.133244 0.8075370   0.2691790  5.1144011  2.0188425      1.4804845  0.6729475       743 25.572005      15.208614     10.363392
0 0.000000       1.570681       0.1308901 0.5235602        3.010471 0.1308901   0.1308901  1.8324607  0.6544503      0.2617801  0.7853403       764  9.031414       5.235602      3.795812
0 0.000000       1.315789       0.0000000 0.5847953        3.654971 0.2923977   0.0000000  0.7309942  0.5847953      0.7309942  0.7309942       684  8.625731       5.555556      3.070175


==> figures/confidence/confidence_pa_online_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.0000000 14.957983      46.218487       1.3445378 4.7058824        5.042017 2.3529412   2.3529412 4.369748  1.0084034      2.1848739   4.873950       595 89.41176       72.26891     17.142857
0.0000000  4.033613      23.025210       0.5042017 4.0336134        4.873950 1.5126050   1.5126050 4.201681  1.5126050      1.0084034   3.697479       595 49.91597       36.47059     13.445378
0.1468429  2.936858      16.005874       0.4405286 2.6431718        3.377386 1.1747430   1.1747430 2.496329  1.7621145      0.8810573   4.552129       681 37.59178       25.55066     12.041116
0.0000000  1.689189       7.939189       0.3378378 0.6756757        2.364865 0.8445946   0.3378378 1.182432  0.6756757      0.1689189   2.702703       592 18.91892       13.00676      5.912162
0.0000000  1.103310       6.920762       0.1003009 0.9027081        1.504514 0.9027081   0.3009027 1.705115  0.9027081      0.1003009   2.507523       997 16.95085       10.53159      6.419258


==> figures/confidence/confidence_pa_online_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 8.3713851      22.374429       3.5007610 4.7184170       19.330289 1.0654490   1.9786910 11.263318  2.5875190      3.8051750  6.5449011       657 85.54033      58.295282     27.245053
0 2.4539877      10.122699       1.2269939 1.9938650       14.570552 1.2269939   0.6134969 11.963190  3.9877301      2.3006135  3.2208589       652 53.68098      30.368098     23.312883
0 1.6845329       4.134763       0.7656968 0.9188361        7.963247 0.4594181   0.4594181  6.584992  3.9816233      1.5313936  1.9908116       653 30.47473      15.467075     15.007657
0 1.0174419       2.616279       0.5813953 1.0174419        4.505814 0.7267442   0.4360465  2.906977  0.4360465      0.7267442  1.1627907       688 16.13372       9.738372      6.395349
0 0.4044489       1.617796       0.4044489 0.6066734        4.145602 0.4044489   0.3033367  1.415571  0.8088979      0.6066734  0.7077856       989 11.42568       7.178969      4.246714


==> figures/confidence/confidence_tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.7125891 11.8764846      45.605701       1.6627078 5.7007126       3.3254157 0.7125891   1.4251781 3.3254157  0.7125891      0.9501188   4.275534       421 80.285036      68.883610     11.401425
0.0000000  4.0404040      18.686869       0.3367003 3.7037037       2.5252525 1.6835017   1.5151515 3.0303030  1.8518519      0.6734007   3.198653       594 41.245791      29.292929     11.952862
0.1396648  1.6759777      10.195531       0.2793296 2.5139665       1.6759777 0.9776536   0.5586592 1.5363128  1.2569832      0.1396648   2.374302       716 23.324022      16.480447      6.843575
0.1607717  0.6430868       7.717042       0.3215434 1.2861736       1.9292605 0.3215434   0.9646302 0.9646302  0.9646302      0.0000000   2.250804       622 17.524116      12.057878      5.466238
0.0000000  0.5128205       4.000000       0.1025641 0.7179487       0.7179487 0.6153846   0.0000000 0.3076923  0.6153846      0.2051282   1.128205       975  8.923077       6.051282      2.871795


==> figures/confidence/confidence_tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 7.8189300      22.633745       3.0864198 8.8477366       15.432099 1.4403292   2.4691358 8.4362140  2.4691358      8.4362140  2.0576132       486 83.127572      57.818930     25.308642
0 1.5177066       8.094435       1.3490725 5.9021922        8.094435 1.1804384   0.3372681 6.7453626  2.3608769      3.5413153  2.0236088       593 41.146712      24.957841     16.188870
0 1.2145749       4.993252       0.6747638 1.6194332        6.747638 0.5398111   0.8097166 3.2388664  1.3495277      3.1039136  1.4844804       741 25.775978      15.249663     10.526316
0 1.0000000       1.571429       0.1428571 1.4285714        1.714286 0.2857143   0.4285714 2.0000000  0.5714286      0.5714286  0.7142857       700 10.428571       5.857143      4.571429
0 0.4489338       1.683502       0.1122334 0.3367003        2.581369 0.2244669   0.2244669 0.7856341  1.2345679      0.6734007  0.3367003       891  8.641975       5.162738      3.479237


==> figures/confidence/confidence_tf_online_deen.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.32894737 12.9934211      44.243421      1.48026316 4.934211       4.9342105 2.4671053    8.552632 2.6315789  2.1381579      1.9736842   2.960526       608 89.63816      68.914474     20.723684
0.29027576  5.8055152      24.238026      0.87082729 4.208999       4.0638607 2.6124819    6.240929 2.4673440  2.9027576      0.2902758   4.208999       689 58.20029      39.477504     18.722787
0.00000000  4.6089385      14.245810      0.41899441 2.932961       3.2122905 0.8379888    3.351955 0.5586592  1.9553073      0.0000000   2.374302       716 34.49721      25.418994      9.078212
0.00000000  1.5517241       9.310345      0.00000000 1.551724       1.8965517 0.8620690    3.103448 0.8620690  0.6896552      0.3448276   2.931034       580 23.10345      14.310345      8.793103
0.09823183  0.3929273       5.500982      0.09823183 1.277014       0.9823183 0.4911591    2.455796 0.3929273  1.0805501      0.0000000   1.277014      1018 14.04715       8.349705      5.697446


==> figures/confidence/confidence_tf_online_ende.dat <==
Accuracy Addition Mistranslation NonexistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.0000000 15.1335312      23.887240       3.5608309 5.9347181       13.501484 1.1869436   6.3798220 9.495549   2.522255       7.121662   4.154303       674 92.87834      62.017804     30.860534
0.0000000  3.8575668      11.127596       1.3353116 3.2640950       11.572700 2.2255193   4.0059347 8.160237   2.967359       2.522255   3.412463       674 54.45104      31.157270     23.293769
0.1226994  2.6993865       5.153374       0.7361963 1.8404908        6.503067 0.9815951   2.5766871 5.153374   2.208589       1.595092   3.067485       815 32.63804      17.055215     15.582822
0.0000000  1.7266187       3.165468       0.4316547 1.4388489        3.021583 0.2877698   2.0143885 2.733813   1.438849       2.446043   1.151079       695 19.85612       9.784173     10.071942
0.0000000  0.6952491       1.853998       0.2317497 0.6952491        2.201622 0.1158749   0.9269988 1.274623   1.042874       1.042874   1.158749       863 11.23986       5.677868      5.561993


==> figures/correlation/rpos_confidence_pa_offline_deen.dat <==
conf 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      3   5   5  13  12  12  12  13  20  15
-1.5    9  16  11  14  12  26  24  20  19  13
-1     25  20  29  37  34  24  35  40  44  29
-0.5   81  93  83  84  72  74  72  82  56  66
-0.35  36  29  47  31  37  30  35  34  40  35
-0.25  28  39  32  39  44  31  37  30  27  35
-0.12  65  87  67  80  86  64  64  81  70 126
0      12  55  54  58  60  57  54  51  45 115 


==> figures/correlation/rpos_confidence_pa_offline_ende.dat <==
conf      0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      2   7  11   9  12  18  12  12  25  13
-1.5    8  15  23  17  20  15  15  29  16  18
-1     27  34  41  31  40  33  40  40  29  37
-0.5   75  85  73  89  82  73  84  66  76  59
-0.35  40  39  28  42  37  30  37  42  30  24
-0.25  43  34  37  37  36  41  38  37  34  29
-0.12  47  83  61  78  74  57  75  68  52 134
0      20  49  58  57  72  43  42  55  67 135


==> figures/correlation/rpos_confidence_pa_online_deen.dat <==
conf 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      5  11   8  13  10  13  16  23  12  10
-1.5    4  10  23  13  20  13  22  19  20  11
-1     22  32  23  33  37  40  46  38  52  27
-0.5   49  78  81  74  81  58  76  79  64  66
-0.35  39  42  38  46  38  29  39  41  26  34
-0.25  30  21  33  21  25  24  25  27  30  32
-0.12  87  71  52  72  61  69  37  54  50  94
0      26  83  75  92  97  77  82  73  73 163


==> figures/correlation/rpos_confidence_pa_online_ende.dat <==
conf       0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      3   9   9  11   8  10  14   9  12  10
-1.5    6  20  15  18  28  14  18  16  20  25
-1     12  39  49  40  37  29  46  48  30  49
-0.5   70  73  73  82  99  86  75  88  71  51
-0.35  47  40  35  34  38  35  26  44  33  20
-0.25  28  29  18  35  27  24  32  33  29  10
-0.12  56  70  64  70  73  68  66  65  83 117
0      54  87  91  87  87  64  78  73  67 180


==> figures/correlation/rpos_confidence_tf_offline_deen.dat <==
conf 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      0   2   4   6   6   4   6  11   9   5
-1.5    2   8   7  15  10   9  18  17  19   9
-1     29  32  29  20  31  23  40  26  27  26
-0.5   69  77  70  74  86  75  77  81  74  64
-0.35  30  38  36  50  42  30  34  29  28  25
-0.25  24  35  44  34  33  38  31  28  27  33
-0.12  38  81  66  75  80  52  51  72  69 136
0      48  66  66  72  76  70  75  72  72 125


==> figures/correlation/rpos_confidence_tf_offline_ende.dat <==
conf       0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      0   4   3   3   7   6   5   5   9   5
-1.5    3  11   7  18  17  14  14  10  19  13
-1     20  28  41  34  31  31  35  38  40  29
-0.5   96  80  78  69  76  67  78  83  67  70
-0.35  28  43  30  46  48  36  35  42  36  23
-0.25  34  31  30  38  39  34  36  33  36  28
-0.12  57  93  70  84  83  70  76  69  58 128
0      19  58  62  67  70  50  62  59  65 141


==> figures/correlation/rpos_confidence_tf_online_deen.dat <==
conf 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      3   3   7   8   6  12  16   8   9  11
-1.5    1  20  17  19  19  21  19  20  21  12
-1     24  27  35  35  43  43  38  59  53  24
-0.5   60  83  91  91  92  85  91  91  73  80
-0.35  30  42  33  44  33  23  34  29  34  32
-0.25  35  33  37  35  34  25  28  30  30  31
-0.12  75  78  62  65  77  56  58  58  54  84
0      47  76  70  83  82  62  78  75  70 179


==> figures/correlation/rpos_confidence_tf_online_ende.dat <==
conf 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9   1
-2      1  10  16  10  13   3   9  16   7  14
-1.5    5  19  15  13  14  21  28  23  23  14
-1     22  30  38  43  55  52  49  44  44  38
-0.5   87  90  87  89  88  73  90  89  83  69
-0.35  36  44  35  40  47  44  36  46  40  36
-0.25  37  44  36  34  44  36  32  37  36  30
-0.12  68  79  73  81  78  77  79  75  63 108
0      28  60  61  79  57  35  46  51  60 159


==> figures/difficulty/pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.169 1.36 12.9 0.339 2.542 1.02 18.3 0.678 0.000 1.36 2.034 0.169 1.186 5.42 23.7 31.1 70 566 590 511
0.176 3.00 14.5 1.058 1.235 3.00 22.9 0.176 0.000 1.59 0.705 0.000 0.882 3.35 26.3 39.0 74 573 567 520
0.000 2.36 11.8 0.843 0.843 2.70 18.5 0.506 0.169 1.18 0.843 0.000 1.349 4.05 22.6 36.4 70 605 593 585
0.000 1.87 13.1 0.748 2.617 2.99 21.3 0.561 0.935 2.43 0.935 0.000 3.178 8.04 29.3 32.2 66 528 535 494
0.000 1.94 10.2 0.882 2.646 2.29 18.0 0.705 0.000 1.59 1.764 0.176 1.764 6.00 24.0 33.4 62 568 567 565
0.000 3.00 14.4 0.749 2.060 1.87 22.1 0.375 0.936 2.06 0.936 0.000 3.371 7.68 29.8 26.9 58 561 534 544


==> figures/difficulty/pa_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.087446846  0.084999500  0.070079877  0.142029405  0.039020872  0.015468321  0.096086089 -0.012385037  0.142029405  0.101259237 -0.039963676 -0.009138864  0.151468770  0.169655555  0.149687492 



==> figures/difficulty/pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0 1.802 7.39 0.901 3.78 3.96 17.8 0.901 0.360 8.29 1.622 0.180 0.901 12.25 30.1 33.9 72 567 555 566
0 0.541 7.03 1.081 1.98 3.60 14.2 0.901 0.000 4.50 0.721 0.000 0.541 6.67 20.9 33.0 72 543 555 559
0 0.377 6.04 1.509 2.45 3.40 13.8 1.509 0.189 4.91 2.264 0.189 1.321 10.38 24.2 32.4 64 553 530 567
0 0.899 7.73 1.439 3.24 4.14 17.4 0.540 0.180 5.94 2.158 0.000 0.899 9.71 27.2 28.4 64 567 556 574
0 0.907 9.62 0.907 2.54 5.44 19.4 0.181 0.000 4.54 0.907 0.181 1.633 7.44 26.9 22.5 64 622 551 617
0 0.909 6.73 1.273 4.00 6.73 19.6 0.727 0.182 7.82 1.818 0.182 3.091 13.82 33.5 20.0 64 603 550 642


==> figures/difficulty/pa_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0 -0.001667976  0.042189791  0.008591683  0.064600338  0.200562404  0.132955267 -0.058267047  0.008591683  0.076528518  0.028591679  0.051188433  0.239741824  0.135022072  0.173225038 
# 0 =NaN


==> figures/difficulty/pa_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.000 3.39 13.9 0.169 1.69 1.36 20.5 0.678 1.356 2.542 1.356 0.000 1.69 7.63 28.1 27.8 70 580 590 511
0.176 3.53 18.0 0.882 2.12 4.23 28.9 0.529 0.176 1.940 1.235 0.176 1.59 5.64 34.6 38.8 74 573 567 520
0.000 5.23 17.0 0.506 3.04 2.53 28.3 0.506 0.337 1.012 0.675 0.000 3.37 5.90 34.2 31.9 70 620 593 585
0.000 1.87 16.8 0.187 4.30 3.36 26.5 0.561 0.748 1.869 1.495 0.000 2.80 7.48 34.0 28.0 66 512 535 494
0.000 5.11 19.2 1.058 4.41 3.17 33.0 0.529 0.705 3.527 2.116 0.176 4.94 11.99 45.0 24.5 62 588 567 565
0.000 6.18 19.3 0.187 4.68 2.25 32.6 0.749 2.434 0.562 0.562 0.187 4.31 8.80 41.4 25.8 58 587 534 544


==> figures/difficulty/pa_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.05381785  0.14344769  0.21030623  0.10403978  0.17983975  0.05273411  0.28042837  0.03464229  0.10403978 -0.06035279 -0.02789992  0.07724683  0.19014688  0.15135333  0.30178034 



==> figures/difficulty/pa_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0 0.721 6.85 2.16 2.162 5.05 16.9 0.541 0.000 8.83 2.70 0.180 1.62 13.9 30.8 32.9 72 566 555 566
0 1.261 8.47 1.44 1.441 3.42 16.0 0.901 0.180 6.49 2.16 0.000 1.62 11.4 27.4 29.1 72 580 555 559
0 1.887 7.55 1.70 0.755 4.53 16.4 1.132 0.000 6.79 3.02 0.000 1.70 12.6 29.1 28.3 64 595 530 567
0 2.158 7.91 1.98 2.338 4.86 19.2 0.360 0.899 7.01 2.34 0.180 2.16 12.9 32.2 25.9 64 602 556 574
0 2.359 8.71 1.45 3.448 6.72 22.7 0.181 0.544 8.17 2.72 0.726 3.81 16.2 38.8 18.9 64 646 551 617
0 3.636 7.82 1.82 3.273 8.00 24.5 0.727 1.091 10.00 3.82 0.364 4.55 20.5 45.1 18.9 64 651 550 642


==> figures/difficulty/pa_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0 0.20905259  0.04227607  0.14119195  0.13159542  0.25811071  0.22720162 -0.01860387  0.14119195  0.13747721  0.10456383  0.13720326  0.22837153  0.25204085  0.30006997 

# NaN = 0 


==> figures/difficulty/tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.000 2.71 11.9 0.339 2.71 1.86 19.5 0.508 0.169 1.864 1.356 0.000 0.847 4.75 24.2 30.1 70 557 590 511
0.176 1.41 13.4 0.353 1.76 2.12 19.2 0.353 0.882 0.882 1.058 0.000 1.058 4.23 23.5 40.2 74 554 567 520
0.000 2.53 13.3 0.169 2.02 1.35 19.4 0.337 0.169 0.506 0.337 0.000 1.518 2.87 22.3 35.9 70 593 593 585
0.000 3.74 14.6 0.374 2.99 1.31 23.0 0.748 0.187 1.121 0.935 0.187 2.243 5.42 28.4 30.4 66 505 535 494
0.000 2.65 13.4 0.529 5.47 1.23 23.3 0.353 1.058 1.058 1.235 0.176 3.351 7.23 30.5 31.1 62 556 567 565
0.187 3.93 14.6 0.749 2.06 1.31 22.8 0.187 1.498 0.936 0.936 0.000 2.809 6.37 29.2 32.6 58 563 534 544


==> figures/difficulty/tf_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
 0.03602754  0.08245806  0.11840381  0.10836864  0.03032907 -0.01003610  0.13669669 -0.06543483  0.10836864 -0.03675478 -0.02120118  0.04922551  0.15590050  0.11335464  0.16649083 




==> figures/difficulty/tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0 1.081 6.49 0.901 3.96 2.34 14.8 0.541 0.541 4.86 3.063 0.180 0.901 10.09 24.9 30.5 72 553 555 566
0 0.541 6.85 1.261 4.50 1.62 14.8 0.360 0.180 3.06 0.901 0.180 0.541 5.23 20.0 30.9 72 538 555 559
0 0.755 6.60 0.943 3.96 3.02 15.3 0.943 0.377 3.58 0.566 0.377 0.000 5.85 21.1 32.9 64 544 530 567
0 1.799 4.86 1.439 4.68 3.42 16.2 0.719 0.360 3.96 1.079 0.180 0.719 7.01 23.2 29.6 64 554 556 574
0 1.089 5.08 1.089 3.45 5.63 16.3 0.544 0.363 3.45 1.815 0.726 2.178 9.07 25.4 24.9 64 612 551 617
0 1.091 6.91 2.182 2.36 4.55 17.1 0.545 0.545 6.91 1.455 0.364 2.364 12.18 29.3 20.4 64 611 550 642


==> figures/difficulty/tf_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0 0.05220871  0.02396820  0.02228588 -0.08772195  0.20302173  0.10483294 -0.01020761  0.02228588  0.17670385 -0.01390646  0.08327767  0.24802684  0.19721040  0.18944864 

# 0 = NaN


==> figures/difficulty/tf_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.339 3.39 13.6 0.169 3.90 0.847 22.2 0.508 2.71 1.525 1.864 0.169 1.356 8.14 30.3 29.0 70 578 590 511
0.000 3.00 14.5 0.705 3.00 4.409 25.6 0.353 3.00 1.587 1.940 0.000 0.705 7.58 33.2 38.0 74 581 567 520
0.169 4.38 18.9 0.337 2.87 2.361 29.0 0.506 3.04 0.506 1.855 0.000 2.361 8.26 37.3 30.0 70 643 593 585
0.000 3.36 17.4 0.000 3.55 2.804 27.1 0.935 5.61 0.935 0.935 0.000 2.430 10.84 37.9 28.6 66 563 535 494
0.000 6.00 19.0 0.882 4.76 2.116 32.8 0.882 5.82 1.058 2.469 0.176 2.822 13.23 46.0 25.8 62 629 567 565
0.000 8.43 18.2 0.749 4.49 1.873 33.7 0.375 5.62 0.375 1.311 0.000 4.307 11.99 45.7 29.6 58 618 534 544


==> figures/difficulty/tf_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.071052010  0.255652575  0.206888844  0.161475714  0.095345544  0.046360090  0.285768080 -0.005700182  0.161475714 -0.129321932 -0.016600858 -0.027322740  0.218760378  0.176192908  0.311927815 



==> figures/difficulty/tf_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.00 1.62 7.39 2.523 2.70 3.42 17.7 0.541 2.703 6.13 2.34 0.180 3.06 15.0 32.6 30.7 72 596 555 566
0.00 2.16 6.13 2.342 2.34 3.78 16.8 0.541 0.721 5.77 2.70 0.180 1.62 11.5 28.3 30.1 72 586 555 559
0.00 2.64 6.60 0.943 3.77 3.02 17.0 1.509 2.453 7.55 3.21 0.000 1.51 16.2 33.2 29.9 64 594 530 567
0.18 3.24 6.65 0.719 4.50 3.78 19.1 0.899 1.978 6.29 1.26 0.360 1.62 12.4 31.5 25.7 64 603 556 574
0.00 3.99 9.80 1.452 4.36 4.36 24.0 0.363 2.359 6.90 1.81 0.726 2.00 14.2 38.1 18.5 64 673 551 617
0.00 4.00 10.73 1.818 3.09 4.36 24.0 0.545 2.727 7.82 2.91 0.545 3.64 18.2 42.2 16.9 64 670 550 642


==> figures/difficulty/tf_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.002796756  0.152815417  0.259006110  0.020957372  0.068935093  0.087302309  0.224045538 -0.029737224  0.020957372  0.072048829  0.045642634  0.139110167  0.081303964  0.101023655  0.207091033 



==> figures/postags/utags_pa_offline_deen.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 2 0 4 4 29 5 3 8 1 2 7
ADP 1 7 1 4 11 55 1 6 20 1 1 12
ADV 0 14 0 1 1 26 0 9 3 0 0 7
CCONJ 0 2 1 0 1 1 0 1 1 0 0 0
DET 0 12 0 3 11 50 0 5 13 2 1 7
#EOS 0 0 0 0 0 0 0 0 0 0 0 0
#INTJ 0 0 0 0 0 0 0 0 0 0 0 0
NOUN 1 8 2 5 8 130 10 5 16 7 3 22
NUM 0 0 0 1 0 4 0 0 0 3 0 3
PART 0 4 0 2 3 13 0 4 3 0 0 1
PRON 0 5 3 1 5 30 0 5 5 4 1 8
PROPN 0 1 0 0 4 14 6 1 0 3 0 0
PUNCT 0 2 0 0 1 14 1 7 2 17 0 1
VERB 0 27 3 12 28 120 2 11 22 3 2 9


==> figures/postags/utags_pa_offline_ende.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 2 0 3 16 20  4 7 21 6 2 4
ADP 0 3 0 2 30 11  1 2 36 0 2 5
ADV 0 3 1 2 6 10  0 5 18 2 4 7
AUX 0 0 1 2 10 19  0 4 13 1 4 4
CCONJ 0 0 0 3 2 2  0 4 2 4 2 0
DET 0 3 0 3 34 21  0 16 33 0 3 2
#EOS 0 0 0 0 0 0  0 1 0 0 0 0
#INTJ 0 0 0 0 0 1  0 0 0 0 0 0
NOUN 0 4 1 3 18 63  19 9 63 15 5 4
NUM 0 0 0 0 1 1  0 0 1 2 0 0
PART 0 3 1 1 4 8  0 2 8 1 2 3
PRON 0 9 0 2 27 14  1 6 24 3 5 3
PROPN 0 0 0 0 0 1  3 1 4 4 1 2
PUNCT 0 0 0 2 4 7  1 13 6 14 2 1
SCONJ 0 2 0 1 5 2  0 2 6 2 2 0
VERB 0 5 1 8 17 79  3 10 50 1 4 16
#X 0 0 0 0 0 0  0 0 1 0 0 0


==> figures/postags/utags_pa_online_deen.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 4 3 3 6 36 4 3 9 0 1 8
ADP 0 19 4 5 9 64 0 12 19 2 4 10
ADV 0 8 0 6 5 33 0 3 7 1 2 15
CCONJ 0 3 0 0 0 3 0 1 1 2 0 2
DET 0 15 3 3 14 43 1 15 13 0 3 9
#EOS 0 0 0 0 0 0 0 0 0 0 0 0
#INTJ 0 0 0 0 0 0 0 0 0 1 0 0
NOUN 1 16 6 4 9 132 3 17 22 5 7 26
NUM 0 1 0 2 0 4 0 1 0 0 0 1
PART 0 18 2 5 3 28 0 1 5 1 0 4
PRON 0 23 6 1 8 43 0 2 10 4 2 7
PROPN 0 2 0 0 2 18 7 0 0 5 0 1
PUNCT 0 1 1 1 6 19 1 7 4 18 2 3
VERB 0 44 11 15 30 214 1 21 21 1 6 37


==> figures/postags/utags_pa_online_ende.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 4 1 2 20 20 3 6 27 4 3 5
ADP 0 10 3 1 28 17 0 6 50 2 6 8
ADV 0 3 0 2 4 4 1 6 18 2 6 9
AUX 0 3 3 3 15 20 0 3 15 2 3 8
CCONJ 0 2 0 2 2 0 0 2 3 5 2 0
DET 0 15 5 2 57 27 0 7 51 0 9 6
#EOS 0 0 0 0 0 0 0 0 0 0 0 0
#INTJ 0 0 0 0 0 1 0 0 0 0 0 0
NOUN 0 13 5 3 22 75 26 5 73 14 12 10
NUM 0 0 0 0 2 1 0 1 1 3 0 1
PART 0 6 0 1 11 9 0 5 11 3 2 10
PRON 0 18 6 2 34 17 1 4 27 3 8 7
PROPN 0 0 0 0 0 1 7 1 3 3 1 0
PUNCT 0 7 2 3 4 6 1 13 5 35 3 1
SCONJ 0 4 0 1 8 3 0 0 11 1 1 0
VERB 0 8 1 5 22 73 5 4 50 3 5 27
#X 0 0 0 0 0 0 0 0 1 0 0 0


==> figures/postags/utags_tf_offline_deen.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 5 1 3 2 33 3 4 5 1 1 5
ADP 1 13 1 4 1 40 0 6 12 2 1 5
ADV 0 12 0 1 4 32 1 7 2 1 0 13
CCONJ 0 3 2 0 1 3 0 1 0 0 0 3
DET 0 9 2 4 12 30 2 11 7 1 2 4
#EOS 0 0 0 0 0 0 0 0 0 0 0 0
#INTJ 0 0 0 0 0 0 0 0 0 0 0 0
NOUN 3 11 1 3 6 117 6 14 11 6 3 7
NUM 0 0 0 1 0 6 0 3 0 1 0 1
PART 0 9 1 2 2 13 0 2 1 1 0 2
PRON 0 5 6 1 2 29 0 7 3 1 1 9
PROPN 0 0 1 0 2 15 2 3 0 5 0 1
PUNCT 0 2 2 0 1 15 0 4 1 13 1 3
VERB 1 26 8 9 19 130 0 17 18 3 2 26


==> figures/postags/utags_tf_offline_ende.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 2 1 4 15 16 6 5 14 8 6 4
ADP 0 4 1 1 19 7 1 8 28 0 9 3
ADV 0 8 1 1 9 13 0 13 15 2 5 6
AUX 0 2 1 1 7 15 0 5 7 0 5 6
CCONJ 0 1 0 1 0 0 0 4 1 4 2 1
DET 0 6 0 0 25 17 0 16 24 0 12 1
#EOS 0 0 0 0 0 0 0 0 0 0 0 0
#INTJ 0 0 0 0 0 0 0 0 0 0 0 0
NOUN 0 7 5 1 16 58 19 9 52 9 15 3
NUM 0 0 0 1 0 0 0 1 1 2 0 1
PART 0 5 2 1 1 6 0 2 3 2 7 1
PRON 0 9 3 2 16 17 0 8 11 4 10 2
PROPN 0 1 1 0 2 0 2 1 2 4 1 0
PUNCT 0 4 4 1 2 2 0 13 7 11 3 1
SCONJ 0 4 1 2 5 4 0 2 6 1 7 0
VERB 0 14 4 6 9 66 1 16 36 3 13 12
#X 0 0 1 0 0 0 1 0 1 1 0 0


==> figures/postags/utags_tf_online_deen.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 5 11 4 1 32 2 5 5 0 0 10
ADP 1 27 8 4 4 68 0 10 17 1 3 6
ADV 0 10 18 2 1 32 0 2 4 0 0 14
CCONJ 0 3 4 1 0 3 0 0 2 1 0 1
DET 0 17 13 6 9 44 2 14 9 1 3 4
#EOS 0 0 0 0 0 0 0 0 0 0 0 1
#INTJ 0 0 0 1 0 0 0 0 0 0 0 0
NOUN 1 17 34 8 7 129 8 19 23 7 5 18
NUM 0 0 6 1 1 6 0 1 2 4 0 1
PART 0 12 3 4 0 21 0 4 3 2 0 1
PRON 1 17 22 2 2 51 0 11 11 2 1 7
PROPN 0 2 6 0 2 19 7 1 1 2 0 0
PUNCT 1 2 8 1 2 21 0 10 3 39 0 3
VERB 1 53 29 15 17 222 0 25 22 3 4 28


==> figures/postags/utags_tf_online_ende.dat <==
tag Accuracy Addition Duplication Fluency Grammar Mistranslation NonExistingWordForm Omission OverlyLitteral Typography Unintelligible WordOrder
ADJ 0 8 8 5 13 22 6 7 19 3 10 5
ADP 0 17 10 2 24 21 2 3 31 0 9 7
ADV 0 17 6 2 4 17 0 10 19 3 8 10
AUX 0 9 4 2 11 20 0 2 15 0 4 8
CCONJ 0 2 4 1 3 3 0 2 2 6 2 1
DET 0 15 8 1 47 25 0 10 26 2 10 7
#EOS 0 0 0 0 0 0 0 0 0 0 0 0
#INTJ 0 0 0 0 0 1 0 0 0 0 0 0
NOUN 0 23 17 3 22 84 26 16 56 8 13 12
NUM 0 0 1 0 2 1 0 0 1 2 0 1
PART 0 4 7 1 9 14 1 7 5 5 4 9
PRON 0 35 17 3 29 25 1 7 31 3 16 7
PROPN 0 0 3 0 1 0 4 1 2 4 2 0
PUNCT 0 14 12 3 2 3 2 19 8 32 7 3
SCONJ 0 5 2 2 9 4 0 1 5 0 6 1
VERB 1 19 14 9 15 76 2 8 42 6 13 23
#X 0 0 0 0 0 0 0 0 0 0 0 0


==> figures/reflength/reflength_pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0.000 3.77 15.66 1.054 1.81 2.11 0.452 0.000 1.81 1.205 0.151 0.904 108 664 598
0.000 1.73 16.54 1.538 2.12 2.50 0.192 0.192 2.12 1.154 0.000 2.500 72 520 522
0.000 1.75 13.09 0.810 2.02 3.10 0.540 0.810 1.62 1.484 0.000 2.159 84 741 721
0.000 2.59 10.17 0.924 1.66 1.48 0.555 0.555 1.66 0.924 0.185 2.218 54 541 539
0.211 1.27 10.15 0.000 2.75 2.33 0.211 0.000 1.48 1.268 0.000 1.903 44 473 495
0.216 1.95 9.31 0.000 1.52 1.95 1.082 0.216 1.30 1.082 0.000 1.948 38 462 511


==> figures/reflength/reflength_pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0 0.945 8.66 1.260 2.05 4.25 0.472 0.000 3.78 1.102 0.000 2.05 104 635 530
0 0.588 6.27 1.176 3.14 4.31 0.196 0.000 4.51 0.784 0.000 0.98 70 510 482
0 0.923 7.20 1.476 2.03 4.43 0.738 0.369 7.38 2.952 0.000 1.66 62 542 505
0 0.758 8.33 1.364 3.94 4.24 1.061 0.000 6.52 1.364 0.303 1.06 68 660 643
0 1.012 5.23 0.843 2.87 3.54 1.012 0.169 6.07 1.012 0.169 1.01 54 593 592
0 0.971 6.41 0.583 3.11 5.44 0.971 0.388 6.21 1.942 0.194 1.17 42 515 545


==> figures/reflength/reflength_pa_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0.000 4.21 18.6 0.752 3.46 3.16 0.902 1.353 1.80 1.504 0.301 1.80 108 665 598
0.000 3.51 21.6 0.923 2.95 2.21 0.185 0.369 2.95 1.107 0.000 2.58 72 542 522
0.000 4.94 17.2 0.390 3.25 3.25 0.650 0.390 1.43 1.430 0.000 4.42 84 769 721
0.000 2.86 16.2 0.573 3.82 3.05 0.382 0.954 1.53 1.145 0.000 2.10 54 524 539
0.000 4.27 13.6 0.203 2.24 2.44 0.203 2.033 2.03 0.407 0.000 3.66 44 492 495
0.214 4.70 13.2 0.000 3.85 1.92 1.068 0.641 1.71 1.496 0.214 3.42 38 468 511


==> figures/reflength/reflength_pa_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0 2.51 7.68 1.920 2.511 4.87 0.443 0.739 6.94 2.66 0.148 1.92 104 677 530
0 1.98 6.65 1.799 2.158 5.58 0.360 0.360 6.29 3.24 0.000 2.34 70 556 482
0 1.73 7.08 1.209 0.864 5.18 0.518 0.345 7.60 3.28 0.345 2.25 62 579 505
0 1.30 7.09 2.315 2.605 3.76 0.724 0.434 7.09 2.17 0.289 1.59 68 691 643
0 1.47 6.37 1.634 1.797 4.58 0.490 0.327 6.70 1.63 0.327 2.78 54 612 592
0 1.90 8.00 0.381 2.095 5.90 0.952 0.190 8.38 2.29 0.190 3.43 42 525 545


==> figures/reflength/reflength_tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0.000 4.42 17.06 0.790 3.00 2.212 0.790 0.158 0.790 1.580 0.158 1.74 108 633 598
0.189 2.65 16.67 0.568 3.03 0.568 0.189 0.000 1.136 0.568 0.189 1.14 72 528 522
0.000 3.46 13.00 0.692 2.77 2.351 0.277 0.553 1.383 0.968 0.000 1.94 84 723 721
0.000 2.82 12.97 0.188 1.69 1.128 0.376 0.940 1.128 1.316 0.000 3.20 54 532 539
0.000 1.49 11.73 0.000 4.26 0.853 0.213 1.706 1.493 0.426 0.000 2.35 44 469 495
0.226 1.35 9.71 0.000 2.71 1.806 0.677 0.903 0.451 0.903 0.000 1.58 38 443 511


==> figures/reflength/reflength_tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0 1.565 7.82 1.408 3.13 3.29 0.626 0.782 2.97 1.56 0.156 1.878 104 639 530
0 0.398 6.56 1.988 5.17 4.17 0.199 0.000 3.78 1.19 0.000 0.596 70 503 482
0 1.304 6.52 0.931 2.98 3.72 0.559 0.186 4.84 1.30 0.186 1.117 62 537 505
0 0.939 5.48 1.565 4.38 2.82 0.782 0.469 4.07 1.56 0.626 0.313 68 639 643
0 0.694 4.34 1.042 2.95 2.26 0.694 0.347 3.82 1.22 0.347 1.389 54 576 592
0 1.158 4.63 0.579 3.67 3.86 0.579 0.386 5.79 1.74 0.579 1.158 42 518 545


==> figures/reflength/reflength_tf_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0.000 3.63 17.9 0.581 2.91 2.76 0.727 3.78 1.163 2.471 0.145 0.436 108 688 598
0.000 4.33 20.3 0.867 3.99 2.95 0.347 4.68 0.867 1.560 0.173 1.386 72 577 522
0.000 6.00 15.2 0.490 3.92 2.45 0.490 6.25 0.858 1.838 0.000 2.941 84 816 721
0.000 3.05 14.7 0.538 2.69 1.08 0.717 2.33 0.717 1.792 0.000 2.688 54 558 539
0.407 6.52 13.6 0.000 5.30 2.44 0.204 3.46 1.833 0.611 0.000 4.684 44 491 495
0.207 2.49 12.2 0.000 2.28 1.45 0.830 2.07 0.207 1.037 0.000 1.037 38 482 511


==> figures/reflength/reflength_tf_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder Count Hyplength Reflength
0.000 1.88 8.37 2.742 2.31 4.04 0.577 2.165 6.06 1.299 0.144 2.45 104 693 530
0.000 2.11 5.99 1.056 2.82 2.29 0.176 2.817 3.87 3.345 0.352 1.76 70 568 482
0.000 3.97 6.90 1.034 3.45 3.45 0.862 1.897 7.24 3.276 0.517 1.72 62 580 505
0.138 3.59 7.60 2.348 3.18 3.18 0.967 1.243 6.91 2.072 0.138 1.80 68 724 643
0.000 2.56 6.41 0.641 3.69 3.37 0.801 2.404 5.93 0.801 0.160 1.76 54 624 592
0.000 1.31 6.19 0.375 3.00 3.75 0.375 0.938 5.44 2.064 0.563 2.44 42 533 545


==> figures/rpos/pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.1658375 1.492537       7.960199       0.8291874 0.6633499        1.160862 0.9950249   0.0000000 1.492537   1.160862      0.3316750   1.326700       603 17.57877       12.27197      5.306799
0.1461988 1.608187      13.011696       0.5847953 1.6081871        2.631579 1.3157895   0.1461988 1.461988   1.169591      0.4385965   1.023392       684 25.14620       19.59064      5.555556
0.0000000 2.222222      16.888889       1.0370370 2.0740741        2.666667 0.7407407   0.5925926 1.629630   1.185185      0.2962963   2.962963       675 32.29630       24.88889      7.407407
0.0000000 2.777778      17.397661       0.4385965 2.0467836        3.362573 1.1695906   0.7309942 4.093567   1.169591      0.2923977   3.362573       684 36.84211       26.02339     10.818713
0.0000000 3.973510      15.364238       0.7947020 1.8543046        3.576159 0.6622517   0.0000000 2.516556   1.324503      0.1324503   2.516556       755 32.71523       25.56291      7.152318


==> figures/rpos/pa_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
-0.02478674  0.03384100  0.04366961  0.00588418  0.03037778  0.03591260 -0.01466492  0.00588418  0.02638330 -0.00626295 -0.02587424  0.04333973  0.06577740  0.03085458  0.06889340


==> figures/rpos/pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 0.1560062 3.120125 0.0000000 0.7800312 4.680187 1.0920437 0.0000000 1.092044 0.6240250 0.0000000 0.7800312 641 12.32449 8.736349 3.588144
0 1.0899183 7.901907 2.0435967 2.1798365 6.675749 0.8174387 0.1362398 4.223433 1.3623978 0.8174387 1.7711172 734 29.01907 19.891008 9.128065
0 1.0869565 8.423913 0.5434783 3.2608696 10.326087 1.2228261 0.1358696 6.793478 2.3097826 1.9021739 0.9510870 736 36.95652 23.641304 13.315217
0 1.9073569 9.264305 0.6811989 2.7247956 10.354223 1.0899183 0.0000000 7.084469 2.4523161 1.3623978 2.0435967 734 38.96458 24.931880 14.032698
0 0.3712871 6.311881 0.9900990 2.1039604 6.806931 0.2475248 0.3712871 4.207921 0.7425743 0.9900990 1.3613861 808 24.50495 16.584158 7.920792


==> figures/rpos/pa_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
0 0.011373256  0.039999060  0.029118224  0.046785704  0.011526581 -0.008174853  0.029118224  0.058522856  0.014897614 -0.009038729  0.015473155  0.054245816  0.056250873  0.072042317 



==> figures/rpos/pa_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.1639344 1.967213       10.16393       0.6557377 1.311475        1.967213 1.1475410   0.0000000 1.803279  1.1475410      0.3278689   1.147541       610 21.80328       16.22951       5.57377
0.0000000 4.734577       17.50359       0.4304161 1.865136        2.439024 1.8651363   0.7173601 3.299857  1.1477762      0.4304161   3.443329       697 37.87661       26.97274      10.90387
0.0000000 3.901734       21.24277       0.2890173 1.445087        3.468208 1.0115607   1.3005780 2.745665  1.5895954      0.7225434   4.335260       692 42.05202       30.34682      11.70520
0.0000000 6.169297       25.82496       0.5738881 3.586801        4.734577 1.5781923   0.8608321 3.012912  0.7173601      1.0043042   3.012912       697 51.07604       40.88953      10.18651
0.0000000 5.104712       16.49215       0.5235602 3.534031        3.272251 0.9162304   2.0942408 2.356021  1.1780105      1.3089005   5.366492       764 42.14660       28.92670      13.21990


==> figures/rpos/pa_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
-0.0231516055  0.0447713382  0.0258962105  0.0461299652  0.0548916286  0.0149817172 -0.0271389443  0.0461299652 -0.0005895166 -0.0147400643 -0.0133345392  0.0442322599  0.0675717223  0.0278040568  0.0693062810 


==> figures/rpos/pa_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 1.461988 3.508772 0.5847953 0.7309942 4.385965 0.7309942 0.1461988 2.777778 1.0233918 0.8771930 1.315789 684 17.54386 10.67251 6.871345
0 3.229974 7.622739 1.9379845 1.1627907 7.881137 0.2583979 0.6459948 7.105943 2.7131783 2.0671835 2.713178 774 37.33850 21.83463 15.503876
0 1.701571 10.078534 1.4397906 2.2251309 10.994764 0.7853403 0.7853403 8.246073 2.4869110 2.4869110 3.141361 764 44.37173 26.43979 17.931937
0 3.229974 8.785530 0.7751938 1.9379845 14.470284 1.2919897 0.7751938 7.364341 3.7467700 1.5503876 2.971576 774 46.89922 29.19897 17.700258
0 2.372479 5.456702 0.9489917 2.0166074 6.998814 0.4744958 0.9489917 4.151839 0.4744958 0.9489917 1.779359 843 26.57177 17.79359 8.778173


==> figures/rpos/pa_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
0 0.016073216  0.034224100  0.010975196  0.050022658  0.021989944  0.003153368  0.010975196  0.018490573  0.003517029 -0.022460002  0.008301735  0.056074835  0.017517106  0.050350615 



==> figures/rpos/tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.1727116 2.417962       8.117444       0.3454231 1.727116       0.3454231 1.3816926   0.3454231 0.8635579  0.6908463      0.3454231   1.208981       579 17.96200       13.12608      4.835924
0.0000000 2.994012      11.826347       0.0000000 2.395210       1.6467066 0.5988024   0.5988024 0.8982036  0.7485030      0.2994012   3.143713       668 25.14970       18.86228      6.287425
0.0000000 3.609023      15.037594       0.7518797 1.954887       2.4060150 0.7518797   1.3533835 1.5037594  0.9022556      0.3007519   2.556391       665 31.12782       23.75940      7.368421
0.2994012 2.844311      18.712575       0.4491018 2.694611       2.3952096 0.8982036   0.7485030 2.6946108  0.8982036      0.4491018   1.646707       668 34.73054       27.39521      7.335329
0.2673797 2.406417      14.973262       0.5347594 2.941176       2.0053476 0.6684492   0.6684492 1.7379679  1.8716578      0.2673797   3.074866       748 31.41711       23.12834      8.288770


==> figures/rpos/tf_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
-0.008571346 -0.004826909  0.051763058  0.003390732  0.020010927  0.027322872 -0.017448750  0.003390732  0.012580306  0.021951882 -0.010118092  0.020658137  0.050274124  0.022697301  0.052348618 


==> figures/rpos/tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 1.5503876 2.945736 0.0000000 1.705426 2.015504 0.6201550 0.6201550 1.240310 0.9302326 0.620155 1.3953488 645 13.64341 8.217054 5.426357
0 2.1008403 7.563025 0.8403361 2.801120 4.061625 0.5602241 0.2801120 3.361345 1.4005602 2.661064 0.5602241 714 26.19048 17.366947 8.823529
0 2.3192360 8.185539 0.9549795 4.229195 7.230559 0.8185539 0.6821282 3.547067 2.1828104 4.365621 0.8185539 733 35.33424 22.919509 12.414734
0 2.3809524 6.302521 1.5406162 2.801120 9.943978 0.7002801 1.4005602 6.862745 2.3809524 3.641457 1.8207283 714 39.77591 22.969188 16.806723
0 0.9937888 5.341615 0.7453416 2.608696 5.217391 0.3726708 0.4968944 2.360248 0.2484472 1.739130 1.1180124 805 21.24224 14.906832 6.335404


==> figures/rpos/tf_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
0 -0.00004948159 0.0388414740  0.014868596  0.0276452921  0.0349880343  0.0037683790  0.014868596  0.053364780 -0.0017884368 -0.016377360  0.003471714  0.05363093 0.03881847 0.06187105
# 0 = NaN




==> figures/rpos/tf_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.000000 1.883830       10.51805       0.3139717 1.726845        2.668760 0.7849294   0.9419152 0.7849294   1.098901      0.4709576  0.7849294       637 21.97802       17.11146      4.866562
0.273224 5.464481       18.16940       0.1366120 2.185792        2.868852 1.3661202   3.6885246 1.7759563   1.366120      0.4098361  3.9617486       732 41.66667       29.09836     12.568306
0.140056 4.341737       19.88796       0.7002801 3.081232        3.361345 1.2605042   5.8823529 1.1204482   2.100840      0.4201681  3.3613445       714 45.65826       31.51261     14.145658
0.000000 6.693989       21.31148       0.6830601 3.415301        2.595628 1.2295082   4.3715847 1.9125683   2.595628      0.5464481  2.1857923       732 47.54098       34.69945     12.841530
0.250941 4.140527       18.82058       0.7528231 3.513174        2.634881 2.0075282   6.9008783 0.7528231   1.380176      0.3764115  2.5094103       797 44.04015       30.11292     13.927227


==> figures/rpos/tf_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
 4.530404e-05  2.845998e-02  3.518587e-02  5.686211e-02  3.356791e-02 -9.082084e-03  2.005827e-03  5.686211e-02 -7.905958e-03  8.442390e-03 -1.331554e-02  1.958348e-02  6.371727e-02  4.612300e-02  7.131047e-02 


==> figures/rpos/tf_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.0000000 3.147353 4.291845 0.8583691 1.287554 6.151645 0.4291845 1.287554 2.288984 1.7167382 1.001431 1.144492 699 23.60515 15.73677 7.868383
0.0000000 5.583756 7.487310 1.3959391 1.649746 4.822335 0.5076142 3.934010 5.203046 1.6497462 2.918782 3.045685 788 38.19797 20.93909 17.258883
0.1272265 5.725191 11.195929 1.0178117 3.307888 8.142494 2.1628499 3.944020 6.488550 2.4173028 3.307888 2.162850 786 50.00000 29.51654 20.483461
0.0000000 4.060914 10.279188 1.2690355 3.680203 8.629442 0.6345178 3.299492 5.710660 3.1725888 3.807107 2.791878 788 47.33503 27.91878 19.416244
0.0000000 2.906977 6.744186 1.0465116 1.860465 5.697674 0.5813953 1.860465 4.418605 0.5813953 2.093023 2.674419 860 30.46512 18.25581 12.209302


==> figures/rpos/tf_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
0.0036410572 -0.006899581  0.037575333 -0.004803511  0.040995723  0.001283843  0.013702423 -0.004803511  0.0349007714 -0.0053706367 -0.0171894941  0.017138718 0.03285503  0.026221113 0.03795495




==> figures/segment_confidence/pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.18 7.30 23.49 2.14 4.45 3.02 40.57 0.18 1.60 2.31 0.89 0.18 2.85 8.01 0.00 48.58 609.00 562.00
0.16 1.91 15.47 0.80 1.75 3.03 23.13 0.48 0.00 1.28 1.28 0.16 2.23 5.42 0.00 28.55 639.00 627.00
0.00 1.63 12.70 0.54 1.45 2.18 18.51 0.36 0.18 1.27 1.81 0.00 1.81 5.44 0.00 23.96 543.00 551.00
0.00 0.94 13.05 0.47 0.94 1.57 16.98 0.63 0.00 1.89 1.26 0.00 2.04 5.82 0.00 22.80 604.00 636.00
0.00 0.77 5.97 0.39 1.93 2.31 11.37 0.77 0.19 2.50 0.96 0.00 1.16 5.59 0.00 16.96 512.00 519.00
0.00 0.81 4.07 0.20 1.43 1.63 8.15 0.61 0.00 0.81 1.02 0.00 1.22 3.67 0.00 11.81 494.00 491.00



==> figures/segment_confidence/pa_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.07015898 -0.42243442 -0.44876182 -0.16899223 -0.19929795 -0.06874744 -0.57904065  0.06451548 -0.16899223 -0.01330695  0.01689573 -0.13115888 -0.09890566 -0.11100537 -0.54281788 




==> figures/segment_confidence/pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.00 1.48 12.43 2.07 6.66 6.21 28.85 1.18 0.00 7.54 1.78 0.15 2.22 12.87 0.00 41.72 687.00 676.00
0.00 1.67 9.35 1.17 3.01 5.51 20.70 1.17 0.33 5.84 2.00 0.33 1.50 11.19 0.00 31.89 655.00 599.00
0.00 0.47 8.27 1.42 1.18 5.20 16.55 0.71 0.00 6.62 1.89 0.24 1.65 11.11 0.00 27.66 446.00 423.00
0.00 0.79 4.36 0.40 3.76 3.17 12.48 0.40 0.20 4.75 0.99 0.00 1.39 7.72 0.00 20.20 524.00 505.00
0.00 0.33 6.69 0.82 1.47 3.92 13.21 0.82 0.33 5.71 1.47 0.00 0.33 8.65 0.00 21.86 635.00 613.00
0.00 0.42 1.46 1.04 0.62 2.70 6.24 0.21 0.00 5.20 1.25 0.00 1.25 7.90 0.00 14.14 508.00 481.00


==> figures/segment_confidence/pa_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0 -0.23003340 -0.42988442  0.01606921 -0.34107494 -0.25446841 -0.57865068 -0.13124183  0.01606921 -0.11779717 -0.07076917 -0.11115436 -0.13132000 -0.18988198 -0.52685624 
# 0 = NaN





==> figures/segment_confidence/pa_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.00 12.26 28.07 1.42 4.72 4.72 51.18 0.71 1.42 2.12 0.71 0.47 1.89 7.31 0.00 58.49 481.00 424.00
0.15 5.43 25.19 0.60 2.71 2.71 36.80 0.45 1.66 3.02 0.75 0.15 2.71 8.75 0.00 45.55 700.00 663.00
0.00 3.44 18.98 0.30 4.63 2.54 29.90 0.75 1.49 1.79 1.64 0.00 4.48 10.16 0.00 40.06 693.00 669.00
0.00 3.09 12.58 0.41 2.68 1.65 20.41 0.62 1.03 1.44 2.06 0.00 3.92 9.07 0.00 29.48 469.00 485.00
0.00 2.21 9.20 0.17 3.07 3.75 18.40 0.85 0.00 1.53 0.68 0.00 3.92 6.98 0.00 25.38 580.00 587.00
0.00 0.72 10.57 0.36 2.33 1.79 15.77 0.18 0.00 1.43 1.61 0.00 1.25 4.48 0.00 20.25 537.00 558.00


==> figures/segment_confidence/pa_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.043201833 -0.401147648 -0.462822362 -0.156151392 -0.100440494 -0.100631284 -0.557304089 -0.001381348 -0.156151392 -0.103598688  0.087868826 -0.216979311  0.006496223 -0.090193790 -0.512677084 



==> figures/segment_confidence/pa_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.00 3.69 14.26 2.24 5.29 7.21 32.69 1.12 1.12 11.54 2.08 0.64 3.37 19.87 0.00 52.56 708.00 624.00
0.00 2.96 11.83 2.78 2.78 5.74 26.09 0.70 0.17 7.48 2.96 0.35 3.30 14.96 0.00 41.04 643.00 575.00
0.00 2.52 7.32 1.60 2.29 7.55 21.28 0.46 0.69 9.84 4.58 0.23 3.89 19.68 0.00 40.96 470.00 437.00
0.00 0.73 6.79 1.10 1.10 4.40 14.13 0.55 0.18 7.71 1.65 0.00 1.65 11.74 0.00 25.87 582.00 545.00
0.00 2.08 5.65 2.38 0.89 4.76 15.77 0.30 0.00 5.06 3.57 0.00 1.49 10.42 0.00 26.19 373.00 336.00
0.00 0.51 1.92 0.90 0.77 3.59 7.69 0.51 0.38 5.51 2.69 0.13 1.79 11.03 0.00 18.72 864.00 780.00


==> figures/segment_confidence/pa_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0 -0.302975118 -0.559946277 -0.143727150 -0.345906930 -0.265421896 -0.657515020 -0.120835020 -0.143727150 -0.280900209  0.003875777 -0.185390259 -0.182255653 -0.321223545 -0.625385949 
# 0 =NaN




==> figures/segment_confidence/tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.00 12.65 30.61 1.22 2.86 3.27 50.61 0.41 1.22 0.82 0.41 0.41 1.63 4.90 0.00 55.51 272.00 245.00
0.52 4.94 19.74 0.26 4.42 1.30 31.17 0.52 0.00 1.82 0.00 0.26 1.04 3.64 0.00 34.81 384.00 385.00
0.00 4.33 19.00 0.33 4.33 2.33 30.33 0.50 1.00 1.33 0.83 0.00 4.00 7.67 0.00 38.00 607.00 600.00
0.00 1.22 12.65 0.97 2.43 0.73 18.00 0.24 1.22 0.73 0.24 0.00 1.22 3.65 0.00 21.65 386.00 411.00
0.00 0.60 9.82 0.24 2.99 1.20 14.85 0.12 0.48 0.84 1.68 0.00 1.80 4.91 0.00 19.76 808.00 835.00
0.00 0.99 6.37 0.22 1.21 1.32 10.11 0.66 0.44 0.99 1.32 0.00 1.54 4.95 0.00 15.05 871.00 910.00


==> figures/segment_confidence/tf_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.13393539 -0.45871384 -0.53981592 -0.04266408 -0.14071952 -0.14739583 -0.65938380 -0.01368705 -0.04266408 -0.04833196  0.11426649 -0.13753632 -0.03199335 -0.02253059 -0.59283730 




==> figures/segment_confidence/tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.00 4.82 11.24 2.41 4.82 4.42 27.71 0.40 2.41 3.61 3.21 1.20 2.01 12.85 0.00 40.56 297.00 249.00
0.00 2.14 7.59 1.36 5.25 4.28 20.62 0.78 0.97 3.31 0.78 1.17 1.17 8.17 0.00 28.79 527.00 514.00
0.00 0.59 12.02 2.35 5.87 4.69 25.51 0.29 0.00 4.99 1.76 0.29 1.47 8.80 0.00 34.31 363.00 341.00
0.00 0.00 6.65 0.92 4.99 2.77 15.34 1.29 0.00 6.28 0.92 0.18 1.29 9.98 0.00 25.32 534.00 541.00
0.00 0.88 3.83 0.88 3.53 3.24 12.37 0.74 0.00 4.57 2.21 0.00 0.74 8.25 0.00 20.62 681.00 679.00
0.00 0.41 3.29 1.13 1.64 2.77 9.25 0.21 0.21 3.49 1.13 0.00 0.92 5.96 0.00 15.21 1010.00 973.00


==> figures/segment_confidence/tf_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0 -0.34267852 -0.38748991 -0.26886582 -0.22205377 -0.10333071 -0.51198284 -0.09742888 -0.26886582 -0.01439413 -0.06921544 -0.33012742 -0.08744843 -0.16314242 -0.44215056 
# 0 = naN




==> figures/segment_confidence/tf_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.60 14.67 30.54 0.90 3.89 5.69 56.29 0.30 9.58 1.50 1.80 0.60 2.10 15.87 0.00 72.16 409.00 334.00
0.00 7.86 22.48 0.94 5.19 2.99 39.47 0.79 5.66 1.26 1.26 0.00 2.04 11.01 0.00 50.47 713.00 636.00
0.13 3.82 18.16 0.13 3.68 2.24 28.16 0.53 3.68 0.92 1.84 0.00 2.50 9.47 0.00 37.63 802.00 760.00
0.00 2.47 14.84 0.18 4.24 1.24 22.97 0.71 3.89 0.35 1.94 0.00 3.36 10.25 0.00 33.22 570.00 566.00
0.00 2.23 10.49 0.00 3.35 1.12 17.19 0.45 0.89 1.34 1.34 0.00 2.01 6.03 0.00 23.21 441.00 448.00
0.00 1.25 9.03 0.78 2.18 2.18 15.42 0.62 3.43 0.93 2.18 0.00 1.71 8.88 0.00 24.30 677.00 642.00


==> figures/segment_confidence/tf_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
-0.108543233 -0.413712807 -0.501490280 -0.213412604 -0.099057181 -0.197993118 -0.578999693  0.004339488 -0.213412604 -0.102713155  0.039688718 -0.263671551 -0.019128431 -0.181776160 -0.549736612 



==> figures/segment_confidence/tf_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Other Total Hypleength Reflength
0.00 8.08 12.12 2.91 6.79 5.33 35.22 0.32 5.17 9.37 2.26 0.97 4.04 22.13 0.00 57.35 737.00 619.00
0.00 3.43 12.57 2.10 4.95 5.71 28.76 0.95 2.67 8.95 3.62 0.38 1.52 18.10 0.00 46.86 640.00 525.00
0.00 2.56 6.92 2.82 2.31 4.62 19.23 0.00 1.54 5.90 2.31 0.51 4.62 14.87 0.00 34.10 442.00 390.00
0.17 1.71 6.84 1.03 4.96 2.22 16.92 1.71 2.05 6.32 2.22 0.17 2.05 14.53 0.00 31.45 619.00 585.00
0.00 1.28 4.40 0.92 0.73 2.75 10.07 0.55 0.55 5.68 1.65 0.00 1.28 9.71 0.00 19.78 600.00 546.00
0.00 0.32 4.43 0.47 0.63 2.53 8.39 0.63 0.63 4.11 2.22 0.00 0.63 8.23 0.00 16.61 684.00 632.00


==> figures/segment_confidence/tf_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0.024545766 -0.475168325 -0.435505191 -0.276030657 -0.399042900 -0.238642681 -0.657127889  0.002748509 -0.276030657 -0.167545546 -0.062893598 -0.261887978 -0.204614271 -0.311791747 -0.616795797 





==> figures/src_rpos/pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.177 0.000 7.07 0.707 0.707 0.883 0.530 0.000 1.413 1.413 0.177 1.237 566 14.3 9.54 4.77
0.156 0.000 8.29 0.469 2.034 1.721 0.313 0.000 0.782 0.782 0.000 0.939 639 15.5 12.68 2.82
0.000 0.000 11.20 1.227 1.840 2.147 1.227 0.460 0.767 0.460 0.000 2.147 652 21.5 16.41 5.06
0.000 0.626 11.58 0.156 2.034 2.817 0.469 0.313 3.443 1.565 0.000 2.504 639 25.5 17.21 8.29
0.000 0.277 12.86 0.968 2.628 3.320 0.138 0.138 2.075 0.830 0.000 1.660 723 24.9 20.06 4.84


==> figures/src_rpos/pa_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
-0.029744631  0.031745771  0.059768973  0.012738002  0.033175435  0.053180268 -0.015623022  0.012738002  0.041133430 -0.002564594 -0.026364402  0.019009019  0.082747679  0.029355139  0.081102018 



==> figures/src_rpos/pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 0.158 3.16 0.316 1.27 2.53 0.949 0.158 0.791 0.475 0.000 0.633 632 10.4 7.44 3.01
0 0.568 5.97 1.562 2.27 3.84 0.568 0.000 4.119 1.136 0.284 1.278 704 21.6 14.20 7.39
0 1.149 6.75 0.431 2.87 4.31 0.287 0.000 4.454 1.149 0.144 1.149 696 22.7 15.52 7.18
0 0.852 7.24 0.284 2.27 5.82 0.994 0.284 6.250 0.710 0.142 1.562 704 26.4 16.48 9.94
0 0.507 4.06 1.521 2.28 2.92 0.507 0.000 3.676 1.014 0.000 1.141 789 17.6 11.28 6.34


==> figures/src_rpos/pa_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
0 0.013656717  0.012856335 -0.002011671  0.013097335  0.014378617 -0.009750910 -0.002011671  0.049544517  0.009672210 -0.007554514  0.012131626  0.023483727  0.041596066  0.040679838 



==> figures/src_rpos/pa_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.177 0.353 8.13 0.707 1.06 1.94 0.707 0.530 1.24 1.060 0.177 1.59 566 17.7 12.4 5.30
0.000 0.469 12.21 0.313 1.56 2.03 0.782 0.782 2.50 0.626 0.000 2.50 639 23.8 16.6 7.20
0.000 0.307 13.34 0.307 2.45 2.91 0.767 0.613 1.23 1.380 0.153 1.99 652 25.5 19.3 6.13
0.000 0.313 15.81 0.469 4.54 4.23 0.782 0.626 2.82 1.095 0.156 3.29 639 34.1 25.4 8.76
0.000 0.692 16.87 0.692 5.12 2.35 0.138 0.000 1.52 0.553 0.000 3.73 723 31.7 25.7 5.95



==> figures/src_rpos/pa_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
-0.024140366  0.009451292  0.083579851 -0.028161901  0.092916750  0.025384559 -0.026746077 -0.028161901  0.006349854 -0.010054450 -0.009393045  0.041529812  0.108791985  0.008722787  0.093593383 



==> figures/src_rpos/pa_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 0.316 2.85 0.949 0.949 2.37 0.475 0.316 2.06 0.791 0.158 0.949 632 12.2 7.44 4.75
0 1.562 6.39 1.847 1.705 3.98 0.426 0.142 5.54 1.705 0.284 2.273 704 25.9 15.48 10.37
0 1.437 7.90 1.149 1.724 5.46 0.287 0.575 5.89 1.580 0.431 2.299 696 28.7 17.67 11.06
0 1.562 6.68 0.426 2.131 6.25 0.852 0.568 6.53 1.705 0.284 2.131 704 29.1 17.05 12.07
0 1.394 5.07 1.141 2.155 4.06 0.380 0.380 4.31 1.014 0.000 1.521 789 21.4 13.81 7.60


==> figures/src_rpos/pa_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
0  0.022654675  0.024870264  0.014563739  0.028883799  0.029614664  0.001804888  0.014563739  0.028260962  0.000575372 -0.015298601  0.007078529  0.050399629  0.024269261  0.051370275 



==> figures/src_rpos/tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.177 0.000 6.54 0.353 1.41 0.530 0.707 0.177 0.707 0.707 0.177 1.06 566 12.5 9.01 3.53
0.000 0.313 7.36 0.156 2.97 0.939 0.156 0.626 0.469 0.469 0.000 1.88 639 15.3 11.74 3.60
0.000 0.460 12.27 0.460 1.99 1.994 0.920 0.307 0.920 0.767 0.000 1.23 652 21.3 17.18 4.14
0.156 0.313 12.83 0.156 3.44 2.034 0.313 0.156 2.034 1.095 0.000 1.10 639 23.6 18.94 4.69
0.000 0.553 12.31 0.830 2.77 1.936 0.138 0.415 0.830 1.383 0.138 2.07 723 23.4 18.40 4.98


==> figures/src_rpos/tf_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
-0.006057872  0.026707314  0.070338248 -0.002266100  0.021270248  0.045305817 -0.024438278 -0.002266100  0.023113516  0.024420075 -0.004129226  0.014747484  0.082360812  0.021928471  0.079323094 



==> figures/src_rpos/tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0 0.158 2.37 0.000 2.22 1.11 0.158 0.158 0.475 0.633 0.158 0.633 632 8.07 5.85 2.22
0 0.568 4.97 0.710 1.99 2.70 0.710 0.284 1.705 0.852 0.568 1.278 704 16.34 10.94 5.40
0 1.006 6.47 0.718 3.45 4.02 0.575 0.431 3.161 0.718 0.287 0.575 696 21.41 15.66 5.75
0 0.568 5.54 0.852 3.27 3.69 0.284 0.000 3.977 0.710 0.426 1.420 704 20.74 13.92 6.82
0 0.760 3.68 1.774 2.66 2.92 0.507 0.634 2.535 0.507 0.127 0.380 789 16.48 11.79 4.69


==> figures/src_rpos/tf_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
0 0.011602212  0.016654229  0.016684279  0.007936931  0.034115021 -0.000484040  0.016684279  0.049002157 -0.008642410 -0.006197591 -0.007058286  0.035331792  0.029047784  0.042740946

# 0 = NaN




==> figures/src_rpos/tf_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.000 0.530 7.77 0.353 1.24 1.94 0.530 4.06 0.530 1.060 0.177 0.707 566 18.9 11.8 7.07
0.156 0.469 11.11 0.000 2.82 2.66 0.313 2.82 1.252 0.782 0.000 2.034 639 24.4 17.2 7.20
0.153 0.460 13.04 0.767 2.15 2.15 1.227 2.76 0.613 1.227 0.000 3.067 652 27.6 18.7 8.90
0.000 0.313 16.43 0.313 3.44 2.66 0.156 2.03 1.565 1.878 0.000 2.191 639 31.0 23.2 7.82
0.138 0.830 17.57 0.830 6.64 2.07 0.830 0.83 0.830 1.383 0.000 1.660 723 33.6 28.1 5.53


==> figures/src_rpos/tf_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
 0.0024082397  0.0101217219  0.0969513420 -0.0641405734  0.0925555133  0.0007950611  0.0069501246 -0.0641405734  0.0107231825  0.0201770148 -0.0263644021  0.0162645139  0.0872889313 -0.0157472083  0.0615481004 



==> figures/src_rpos/tf_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder countToks Total TotalAccuracy TotalFluency
0.000 0.316 2.85 0.475 0.316 3.01 0.316 1.27 0.949 0.791 0.316 0.633 632 11.2 6.96 4.27
0.000 1.705 5.54 1.278 2.415 2.41 0.284 1.70 3.835 1.136 0.284 2.131 704 22.7 13.35 9.38
0.144 2.011 8.05 0.718 3.305 3.88 0.862 1.58 4.598 2.299 0.287 1.580 696 29.3 18.10 11.21
0.000 1.847 6.96 0.994 3.125 4.40 0.852 1.70 5.398 0.852 0.710 2.131 704 29.0 17.33 11.65
0.000 1.648 5.32 1.267 2.915 2.66 0.380 0.76 3.676 0.760 0.000 1.901 789 21.3 13.81 7.48:%



==> figures/src_rpos/tf_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral Fluency Duplication Grammar Typography Unintelligible WordOrder TotalAccuracy TotalFluency Total 
-0.006813530  0.027226543  0.031640746 -0.017596502  0.042164128  0.005415662  0.006392743 -0.017596502  0.045463775 -0.009121283 -0.009310264  0.015987705  0.039863482  0.025164291  0.042998163 




==> figures/srclength/pa_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.000 3.21 15.01 1.458 1.46 1.60 22.7 0.146 0.146 1.75 1.312 0.146 1.46 4.96 27.7 35.2 114 686 682 599
0.000 1.82 16.36 0.909 1.82 2.91 23.8 0.364 0.909 2.55 0.909 0.182 1.45 6.36 30.2 31.1 74 550 551 521
0.000 2.28 11.22 1.331 1.14 3.23 19.2 0.570 0.000 1.33 1.521 0.000 2.09 5.51 24.7 34.0 60 526 503 493
0.000 3.33 12.27 0.832 2.29 2.91 21.6 0.832 0.000 1.25 0.624 0.000 2.70 5.41 27.0 32.9 48 481 483 445
0.303 1.36 13.31 0.000 3.03 1.97 20.0 0.605 0.303 1.36 1.362 0.000 1.66 5.30 25.3 34.0 62 661 650 649
0.000 1.41 6.84 0.000 2.01 1.41 11.7 0.604 0.604 1.81 1.408 0.000 2.41 6.84 18.5 31.7 42 497 517 512


==> figures/srclength/pa_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0.115329084  0.007058503  0.046049739  0.075841330  0.199166175  0.113748915  0.100975612  0.172751996  0.075841330  0.073848170  0.109928152 -0.087376984  0.147492470  0.233345400  0.179006208 



==> figures/srclength/pa_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0 0.962 7.88 1.731 1.35 4.04 16.0 0.192 0.000 3.85 0.769 0.000 0.385 5.19 21.2 35.5 92 520 492 521
0 1.318 9.04 1.318 3.77 3.77 19.2 1.130 0.188 5.84 2.448 0.000 1.507 11.11 30.3 27.7 72 531 515 538
0 0.860 6.45 1.003 2.58 4.15 15.0 0.430 0.000 5.30 2.006 0.143 2.149 10.03 25.1 25.7 78 698 640 700
0 0.553 7.88 1.245 3.46 4.29 17.4 0.968 0.138 5.67 0.968 0.138 1.521 9.41 26.8 23.1 72 723 666 740
0 0.674 3.60 0.899 3.15 3.60 11.9 0.899 0.449 5.84 1.798 0.225 1.124 10.34 22.2 31.0 40 445 438 452
0 0.929 7.06 0.558 2.79 6.13 17.5 0.929 0.186 7.99 1.115 0.186 0.929 11.34 28.8 27.2 46 538 546 574


==> figures/srclength/pa_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
NaN 0.17830808 0.13813850 0.16277179 0.03391172 0.27957073 0.23836396 0.24341630 0.16277179 0.29500309 0.11984473 0.21888601 0.09189420 0.37492539 0.38639896 



==> figures/srclength/pa_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.000 2.95 18.5 0.886 2.95 2.51 27.8 0.443 0.148 1.77 1.329 0.148 1.62 5.47 33.2 32.1 114 677 682 599
0.000 3.55 20.4 0.532 3.90 3.19 31.6 0.532 1.064 2.30 1.418 0.177 2.48 7.98 39.5 28.0 74 564 551 521
0.000 2.64 14.2 0.566 2.83 3.77 24.0 0.377 0.943 2.26 1.321 0.000 3.02 7.92 31.9 32.6 60 530 503 493
0.000 5.92 16.9 0.634 4.65 3.59 31.7 0.634 1.057 1.90 0.846 0.000 2.11 6.55 38.3 25.9 48 473 483 445
0.145 5.49 18.1 0.289 2.31 2.46 28.8 0.723 1.301 1.73 1.156 0.145 3.32 8.38 37.1 29.6 62 692 650 649
0.000 4.39 12.8 0.000 3.44 1.15 21.8 0.763 1.145 1.34 1.145 0.000 5.92 10.31 32.1 27.4 42 524 517 512


==> figures/srclength/pa_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0.08886978  0.25918826  0.20174153  0.16429687  0.14560225  0.08562798  0.30991323  0.15475036  0.16429687  0.07585604  0.04534695 -0.01995507  0.30348524  0.35902393  0.41278280 



==> figures/srclength/pa_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0 1.64 6.56 1.821 1.46 4.55 16.0 0.182 0.182 5.28 1.82 0.000 1.46 8.93 25.0 32.9 92 549 492 521
0 1.46 8.76 2.190 3.10 3.28 18.8 0.730 0.182 8.39 2.92 0.000 1.09 13.32 32.1 23.8 72 548 515 538
0 2.59 5.58 1.088 1.77 5.03 16.1 0.408 0.408 6.53 3.27 0.136 3.40 14.15 30.2 24.2 78 735 640 700
0 1.16 7.35 2.065 1.29 5.94 17.8 0.645 0.516 6.71 2.84 0.516 2.06 13.29 31.1 20.5 72 775 666 740
0 1.56 7.56 1.778 3.11 4.22 18.2 0.667 1.111 6.44 2.22 0.222 3.78 14.44 32.7 28.1 40 450 438 452
0 2.40 7.55 0.686 2.06 5.83 18.5 0.858 0.172 9.61 1.72 0.343 2.23 14.92 33.4 24.3 46 583 546 574


==> figures/srclength/pa_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
NaN 0.16663269 0.21747977 0.10305702 0.04800682 0.33250886 0.32726699 0.19356156 0.10305702 0.25716941 0.04281230 0.16443817 0.18861513 0.32710556 0.41083118 



==> figures/srclength/tf_offline_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.000 3.20 15.83 0.457 2.89 1.522 23.9 0.457 0.000 1.065 1.522 0.152 1.826 5.02 28.9 35.9 114 657 682 599
0.178 4.26 16.34 0.533 1.95 2.131 25.4 0.355 0.533 1.243 0.888 0.178 0.533 3.73 29.1 30.1 74 563 551 521
0.000 2.54 11.72 0.977 2.34 1.953 19.5 0.391 1.172 0.391 1.172 0.000 2.148 5.27 24.8 37.4 60 512 503 493
0.000 4.11 14.72 0.433 3.03 1.515 23.8 0.649 0.433 2.381 0.866 0.000 2.165 6.49 30.3 29.5 48 462 483 445
0.156 1.40 14.17 0.000 3.12 1.402 20.2 0.467 0.623 0.779 0.623 0.000 2.025 4.52 24.8 36.1 62 642 650 649
0.000 1.83 8.54 0.203 4.07 0.813 15.4 0.203 1.423 0.813 0.813 0.000 3.455 6.71 22.2 28.7 42 492 517 512


==> figures/srclength/tf_offline_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0.040647901  0.015171384  0.087717556  0.172070612  0.196805296  0.053752884  0.140107629  0.056873344  0.172070612  0.070637520 -0.008818151 -0.076708243  0.197795398  0.218742294  0.211778665 



==> figures/srclength/tf_offline_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0 1.544 7.72 1.544 3.28 3.28 17.4 0.386 0.386 2.90 1.351 0.000 0.386 5.41 22.8 34.6 92 518 492 521
0 0.377 5.85 1.509 4.34 2.64 14.7 0.755 0.000 4.72 1.887 0.000 1.321 8.68 23.4 27.3 72 530 515 538
0 1.314 5.11 1.606 3.65 3.80 15.5 0.584 0.876 2.77 1.460 0.292 2.044 8.03 23.5 25.5 78 685 640 700
0 1.133 7.08 1.558 3.26 3.68 16.7 0.567 0.283 4.82 0.850 0.708 0.708 7.93 24.6 23.0 72 706 666 740
0 0.463 3.70 0.926 5.32 1.85 12.3 0.694 0.231 4.63 2.546 0.463 0.926 9.49 21.8 30.6 40 432 438 452
0 1.109 5.55 0.185 2.77 4.07 13.7 0.555 0.370 5.36 0.924 0.370 0.924 8.50 22.2 28.1 46 541 546 574


==> figures/srclength/tf_offline_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
NaN 0.20307243 0.05894129 0.12101954 0.03131135 0.24969581 0.22529892 0.15092007 0.12101954 0.22382711 0.12528937 0.28365980 0.17534762 0.32443470 0.34712867 



==> figures/srclength/tf_online_deen.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.000 3.07 19.0 0.698 2.23 1.82 26.8 0.559 3.77 1.117 1.955 0.279 0.559 8.24 35.1 31.5 114 716 682 599
0.000 4.22 19.1 0.337 4.22 3.04 30.9 0.675 4.22 1.012 2.698 0.000 1.012 9.61 40.5 27.6 74 593 551 521
0.000 3.82 12.5 0.545 4.55 2.91 24.4 0.364 2.00 0.545 2.182 0.000 2.909 8.00 32.4 35.7 60 550 503 493
0.000 6.48 18.5 0.589 2.75 2.16 30.5 0.786 4.13 1.375 1.179 0.000 1.965 9.43 39.9 25.9 48 509 483 445
0.286 5.15 13.6 0.286 4.29 2.43 26.0 0.572 4.72 0.858 0.858 0.000 3.433 10.44 36.5 30.5 62 699 650 649
0.183 4.22 11.9 0.183 3.12 1.10 20.7 0.367 4.95 0.734 0.917 0.000 3.303 10.28 31.0 29.7 42 545 517 512


==> figures/srclength/tf_online_deen_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0.13970400  0.18665636  0.12188448  0.17362401  0.18921695  0.08299966  0.23730048  0.07819910  0.17362401  0.03906281 -0.04857935 -0.14072069  0.33418329  0.26720088  0.31578456 



==> figures/srclength/tf_online_ende.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total BLEU Count Hyplength Reflength Srclength
0.000 1.11 7.95 2.773 2.22 3.70 17.7 0.555 0.924 4.07 0.739 0.185 1.29 7.76 25.5 31.2 92 541 492 521
0.000 2.13 6.56 1.596 4.26 2.13 16.7 0.532 1.596 6.91 3.901 0.177 1.77 14.89 31.6 26.1 72 564 515 538
0.132 1.97 6.32 0.921 1.58 2.89 13.8 0.263 2.237 5.26 2.500 0.132 2.76 13.16 27.0 23.5 78 760 640 700
0.000 4.52 7.29 2.387 3.27 4.40 21.9 1.005 1.884 7.16 2.010 0.503 2.14 14.70 36.6 19.0 72 796 666 740
0.000 2.31 6.50 0.419 3.98 2.52 15.7 1.048 3.354 4.61 1.887 0.419 1.68 13.00 28.7 28.0 40 477 438 452
0.000 2.91 7.36 0.342 3.60 4.11 18.3 0.514 1.541 7.19 1.370 0.342 1.88 12.84 31.2 24.6 46 584 546 574:%^



==> figures/srclength/tf_online_ende_corr.dat <==
Accuracy Addition Mistranslation NonExistingWF Omission OverlyLitteral TotalAccuracy Fluency Duplication Grammar Typography Unintelligible WordOrder TotalFluency Total 
0.0450793 0.3555467 0.2074650 0.2731264 0.1477211 0.2470830 0.3406882 0.1200473 0.2731264 0.2004648 0.1061163 0.1781002 0.2025875 0.3533873 0.4360921 


